Empirical Bayes 1-bit matrix completion

The problem of predicting unobserved entries in a binary matrix, known as 1-bit matrix completion, has found diverse applications in fields such as recommendation systems. In this study, we develop an empirical Bayes method for 1-bit matrix completion motivated by the Efron--Morris estimator, a matrix generalization of the James--Stein estimator that shrinks singular values toward zero. The proposed method exploits the underlying low-rank structure of binary matrices, drawing parallels with multidimensional item response theory. Simulation studies and real-data applications demonstrate that the proposed method achieves competitive predictive accuracy and favorable predictive calibration.

==> hellinger_unobs_varying_rank.csv <==
rank,MMGN,Trace,Max,LMF,EB2,EB1
1,0.00664902433843345,0.00455223879378082,0.00881322077695016,0.0742460504684737,0.0163562317982172,0.0160168105258154
3,0.0278907003051683,0.0162711584284315,0.0258458064782135,0.114599243455622,0.0236385366575187,0.0233453820531065
5,0.054843841035686,0.0328877896692113,0.042239844033406,0.158960598053468,0.0322375878051876,0.0319461193097472
7,0.0785411320030797,0.0516705240974756,0.056954772435426,0.224584067003736,0.0413760676583624,0.0411324808311103
9,0.0996332539934439,0.0718746888866649,0.0717979646665952,0.666387173883301,0.0514861773337333,0.0511498347136578
11,0.119398925265163,0.0907060444867823,0.0871537499365844,0.678215803154663,0.0619783523224835,0.0616929060282685
13,0.136534968982109,0.108652297599933,0.103695055772082,0.688970631157723,0.0731502816931988,0.0728109279112694
15,0.151381410061148,0.124808667933297,0.11952450038583,0.699569363199407,0.0847389772848751,0.0845378409691983


==> hellinger_unobs_varying_rho.csv <==
rho,MMGN,Trace,Max,LMF,EB2,EB1
0.1,0.138169494624203,0.0732808014589336,0.0704880227077357,0.160318526753125,0.0745097391425935,0.0741229145944421
0.3,0.0695114329403412,0.0535580866739006,0.0540229884280344,0.158790428164056,0.0433302001827751,0.0429750751059525
0.5,0.054843841035686,0.0328877896692113,0.042239844033406,0.158960598053468,0.0322375878051876,0.0319461193097472
0.7,0.0317064294005234,0.0225465908196798,0.0329572164266505,0.15968375472645,0.0284204213569033,0.0281764576149684
0.9,0.0195000470256692,0.017870886868203,0.0254084391013946,0.159406081749776,0.0264180585100499,0.0261346663375764


==> hellinger_unobs_varying_s.csv <==
s,MMGN,Trace,Max,LMF,EB2,EB1
0.25,0.0150217802127889,0.00756737442095955,0.00644549629143188,0.0948108980859978,0.0179265158642807,0.0176413395351921
0.5,0.0241642905771462,0.0195729492030974,0.017520003982512,0.109198017031348,0.0255848949641853,0.0252984967982668
0.75,0.0405602770766966,0.0312966215549921,0.0279185539561519,0.132506396794795,0.0299526976646562,0.0296525094576572
1,0.054843841035686,0.0328877896692113,0.042239844033406,0.158960598053468,0.0322375878051876,0.0319461193097472
1.25,0.0624519697977747,0.0310181841995821,0.0581474839622175,0.188272743476079,0.0337676500277532,0.0335004543553282
1.5,0.0674550380017404,0.03082833867381,0.0741589575121228,0.217563447981419,0.0352806816023832,0.0349826099445534
1.75,0.0724332929337293,0.0306878041111965,0.0894679880823796,0.245755096516689,0.0369851673224233,0.0367052323144017
2,0.0775862017882733,0.030775114290679,0.10371944804046,0.271818592842308,0.039138689236733,0.0388190664813828


==> time_varying_rank.csv <==
rank,MMGN,Trace,Max,LMF,EB2,EB1
1,25.55207850408,57.53599340468,37.38794610626,0.49568554444,45.09724879893,44.58846192479
3,20.46313474688,60.10374491402,45.99749755988,1.31180958957,45.56477836124,45.04299403752
5,17.17558659178,62.91047034671,56.23731854845,1.34980580139,45.96166178909,45.34678569382
7,16.91446949319,63.75409424452,61.23520871532,1.37599908824,46.06752935377,45.61982551283
9,17.31125674117,63.57765987541,64.1085461365,1.37458110614,46.26360218127,45.68032570059
11,17.7807611472,62.67042736809,63.89777157938,1.40083303729,46.38116329517,45.85522480045
13,18.18533367453,63.11394034983,61.63795923772,1.43102949138,46.79087334425,46.05412232197
15,18.8435926507,62.01937814546,59.4542589984,1.45877598892,46.4157872006,45.83842412397


==> time_varying_rho.csv <==
rho,MMGN,Trace,Max,LMF,EB2,EB1
0.1,33.40273157956,207.15145842948,162.06376713644,0.26191004097,29.39863821031,29.27678383286
0.3,25.53627554655,94.06457118949,67.8253903417,0.78832195582,36.86462213165,36.54262206903
0.5,16.38951911292,62.93407253797,54.68307490576,1.34994894011,45.69776871533,45.20112537125
0.7,13.96767382313,50.08978539249,47.0211409074,1.91345958738,53.38543495975,52.85728664666
0.9,12.06482776934,50.83312417178,43.04613965706,2.49082607167,59.2249414357,58.65714699729


==> time_varying_s.csv <==
s,MMGN,Trace,Max,LMF,EB2,EB1
0.25,28.89730526699,57.54346418785,35.25671242098,1.35636273869,45.19931759392,44.58162513641
0.5,25.48157187085,56.08713223017,37.20096349805,1.35509683466,45.31177526923,44.72467143643
0.75,20.14240307763,58.89873364643,42.79889878346,1.35367028432,45.69755266592,45.14279239417
1,17.60994548633,63.13325103534,57.58550899115,1.34674154137,46.2968329146,45.67641278328
1.25,17.72789411192,66.60302847279,82.00725587956,1.34916408066,46.69799126211,46.1426520583
1.5,18.23411354341,68.77958365481,114.42275355928,1.3539543231,47.22773440478,46.78484850133
1.75,19.29985706356,71.61901909508,152.43418349569,1.35309409313,47.49305074037,47.16130536546
2,19.97889713258,72.55310810951,192.47991606416,1.35397429915,47.72353659317,47.47885327961

